EDA: Easy Data Augmentation Techniques for Boosting Performance on Text Classification Tasks

We present EDA: easy data augmentation techniques for boosting performance on text classification tasks. EDA consists of four simple but powerful operations: synonym replacement, random insertion, random swap, and random deletion. On five text classification tasks, we show that EDA improves performance for both convolutional and recurrent neural networks. EDA demonstrates particularly strong results for smaller datasets; on average, across five datasets, training with EDA while using only 50% of the available training set achieved the same accuracy as normal training with all available data. We also performed extensive ablation studies and suggest parameters for practical use.

==> tsne/0.dat <==
x y
33.713535 0.16878492
-10.494316 40.851788
29.685839 10.444059
29.772839 12.239095
9.274563 29.215624
4.363033 37.231995
28.709024 14.867952
5.6630096 29.883715
3.358677 29.940132
34.535164 -4.990989
-4.2773566 -16.54893
14.800413 -32.88665
13.122504 29.435137
-9.256747 40.44618
1.1818888 37.61006
29.246878 -20.213854
-10.088283 41.218037
35.237076 -0.26543465
7.672485 36.44427
11.96615 30.482887
25.48516 -26.965374
7.913608 34.440838
25.793827 -26.59209
26.916258 -12.153033
4.0524693 32.796986
24.939867 6.2536354
9.446796 -33.87482
2.90082 33.17976
-4.4114246 -16.711454
30.188402 -19.325197
25.459625 17.081528
6.427856 28.882896
9.008049 32.69739
31.584728 2.0019097
14.589697 32.013184
31.345757 -6.7652154
32.240078 4.8088756
1.4901015 33.362865
29.16113 9.385685
16.771149 20.257175
30.451237 -16.893711
29.885033 -15.560351
3.3101268 30.24143
18.085136 22.303291
-10.420836 41.28256
-0.4271728 33.056046
24.948317 17.283768
0.5749844 38.198032
27.32484 14.588258
-3.4571955 38.54792
20.420055 -29.951544
31.66524 -14.591028
8.978606 26.02375
3.5966682 35.65764
-7.0058727 42.53856
6.971932 34.845505
29.726152 11.268606
6.6773195 34.7337
8.307019 34.925385
22.998081 -26.241812
17.536448 23.199472
-6.251508 43.033466
32.946896 6.0055203
18.343725 -31.263887
21.708624 21.089909
32.52784 -16.101278
29.546402 12.87759
30.362526 -17.88223
20.52487 -30.027529
-10.237098 42.34355
2.0935583 36.798748
9.339383 32.424088
20.397163 21.640636
2.4379554 33.358307
29.230286 8.23271
32.52784 -16.10128
-12.5955715 44.942345
25.794775 -26.589668
5.9437776 28.902317
15.498725 24.43237
13.718389 27.942156
24.82326 16.819029
32.681473 -8.520324
29.796173 10.027547
2.969397 36.231632
33.96918 -0.67582923
-4.8318443 37.91954
29.246878 -20.213854
18.557405 22.810194
-4.099177 -17.906685
-0.41858184 -24.180809
22.688606 -26.361912
-6.109853 42.801598
26.924742 14.952378
3.0556195 -31.768637
-10.237085 42.34355
31.46048 9.55567
-12.442276 42.16164
14.597966 27.607424
-10.938747 43.562145
26.140568 -18.618778
1.0996004 37.701824
31.352934 -17.42064
-1.9574013 37.461857
-4.223389 -22.971102
-4.141057 -20.849209
31.708324 -15.755643
29.41889 -19.664347
0.19015557 38.40245
18.382456 -31.90283
16.380516 26.18788
15.380661 -32.524883
-9.533341 39.143272
16.829891 -29.73027
5.14166 27.636868
-9.108639 40.032467
32.018898 7.5960436
-12.631233 41.00969
-1.322975 37.410297
17.04415 23.888823
27.372702 -13.038151
30.952946 9.652008
15.043145 24.83661
-0.78147995 -26.208826
0.789899 -27.544912
-8.151902 43.457066
-8.289804 41.33288
25.252375 -20.734346
6.022836 29.353731
-12.599108 43.08649
9.597592 28.973154
30.76044 10.44019
3.9014366 29.172274
25.091587 -26.5078
1.0274296 37.743977
26.699892 16.694145
18.915756 22.124058
24.056969 -26.700048
10.111582 29.395506
20.874315 20.021774
32.71252 -10.364676
9.480516 -33.97483
25.094307 -26.517635
33.672348 1.305533
16.656042 23.42403
5.4405117 33.384754
33.057102 3.4371264
32.115967 -8.453917
-0.43206653 37.26927
28.95124 14.035552
28.903849 13.059267
27.92579 -13.655534
0.364055 38.3049
26.288656 -18.317242
-12.093187 44.138382
-3.797978 -23.50223
15.587014 -32.501324
32.56674 -9.720257
14.546395 -31.488207
9.41412 -30.901737
32.36125 6.785346
10.64984 31.942862
1.2893916 31.040602
26.211153 13.915611
26.592163 13.18018
3.0827053 39.3985
-1.7681624 37.273705
21.54113 19.078964
29.599798 7.0035825
10.706557 28.009375
26.341116 5.627944
26.760483 -11.418369
21.968378 22.274715
24.680443 6.615263
-2.0932264 37.5388
25.40665 -25.89461
19.148397 26.09682
27.32484 14.588258
27.908922 14.446427
-3.0078304 -20.687555
25.939499 -19.070639
1.9640763 33.351727
3.3108668 37.485123
33.5719 -8.721121
-0.27159885 34.77254
22.49361 16.374886
12.125902 -32.657234
30.466597 -13.703822
31.649994 7.376004
12.381614 28.965546
-9.251538 43.76076
32.47663 6.416404
12.682064 26.14712
32.834557 3.2898052
-8.590061 43.577053
14.869015 23.850431
33.498425 -1.9393418
24.457851 14.283134
1.6154718 -31.056654
8.040547 28.880747
17.719328 22.29562
8.812927 27.405643
32.240974 5.4646583
12.437836 30.253803
7.749983 35.377495
23.023005 -27.200645
8.338004 28.740871
28.567131 12.434988
32.939705 -9.173782
12.835204 26.02356
33.941265 -2.9714324
25.72657 5.426266
30.601759 12.552694
0.9884691 -31.004377
-7.6133895 38.191833
9.511707 25.976053
18.585545 20.2712
23.777231 18.751795
1.5228131 37.545967
26.869463 -21.512882
5.492949 35.12021
4.5822554 35.39573
-11.982376 39.085545
15.545575 22.892078
32.363087 -9.253277
26.687555 -11.158075
-13.017749 44.77175
0.013785154 -28.074408
16.835659 22.898325
31.524462 8.13433
26.907688 -12.010343
4.8961353 27.851456
20.52085 18.063725
19.722458 18.380043
32.31667 4.3638086
7.5550947 27.848564
-11.575819 42.924366
25.45853 13.875629
4.220878 30.10043
-7.263795 43.202106
31.950924 -16.953531
12.414317 -32.42003
26.28692 -18.162598
10.328845 25.392982
25.03734 -24.265446
21.872267 16.922638
19.750904 -28.812494
33.56758 4.0552654
30.466597 -13.703822
-6.9280825 43.24181
23.187988 -25.338402
21.836128 20.226068
20.6336 -26.927391
21.547358 18.106707
31.100729 -13.100978
31.115242 -16.455624
27.920048 13.622129
26.956514 15.139008
9.542078 26.458515
3.6561635 33.37707
32.854362 2.4520915
10.607049 27.894093
-12.5974045 44.784805
5.444849 33.66198
31.794674 -10.580725
2.1154356 -31.424597
2.914959 29.651758
12.437836 30.253803
-7.252401 38.29995
5.8464804 37.409973
3.0667706 39.37464
21.154999 21.226152
-9.943399 40.976063
-4.223378 -22.971111
25.850197 16.628086
24.795807 12.25238
31.048388 8.127452
1.4759734 -30.792469
-10.088118 40.665443
3.0193822 29.911753
16.829891 -29.73027
15.033431 27.2953
28.556952 11.230673
32.15723 -17.339838
-6.47436 38.989124
10.577352 30.040945
-4.571757 -11.522195
33.87654 2.4810317
13.795198 -32.255386
29.246878 -20.213854
31.448984 6.318646
14.549921 23.374409
32.037354 0.47287422
19.984655 20.336084
9.546031 30.57945
12.682035 26.147131
-7.790926 40.282856
12.437836 30.253803
1.3541112 -27.236937
34.245667 1.7773696
-11.379691 41.243668
16.154732 -29.768099
25.075974 14.030773
-4.1527658 -24.14781
25.04441 -26.004038
33.597256 -4.8298345
10.18587 31.937983
-12.536456 40.300735
27.310543 -12.814759
20.942636 19.651222
23.59568 19.671808
25.541628 15.418103
11.643081 27.22003
30.396326 -16.687744
33.36382 -12.01859
-8.34373 42.84772
25.459625 17.081528
1.400333 35.76032
17.783438 23.578419
31.78519 -9.552778
31.125307 -6.491096
26.686918 -11.15807
26.365625 5.520864
16.776594 -32.13783
33.38492 1.7316287
8.912846 28.55893
0.5926798 -28.320488
3.3481374 29.876316
14.706898 24.789654
4.4037743 37.308235
20.52487 -30.027529
9.083688 34.938164
29.50769 -17.428667
31.100729 -13.100978
-9.492321 42.173996
3.5390608 39.094894
2.3878329 30.85708
18.343721 -31.263887
-7.252401 38.29995
6.1296606 26.624756
32.399326 1.2252148
-1.5837266 36.65591
11.035828 27.821518
1.4531218 34.010456
19.98466 20.336084
4.1801353 -31.734888
25.420176 -25.905144
31.718166 8.473157
-9.619664 43.878696
20.824612 -29.258516
-4.141057 -20.849209
31.715506 -8.962839
31.26762 -16.808985
32.52784 -16.10128
32.884487 -15.305457
4.8952503 27.85151
31.450035 8.891087
-11.438169 43.536064
20.668116 18.209433
12.100278 29.307495
32.47663 6.416405
25.170347 17.469694
33.74445 -3.8651533
10.776954 31.598536
31.708324 -15.755643
13.520812 31.58779
15.35061 27.410637
29.461828 12.718746
19.99232 -28.10596
30.155325 6.893618
34.379025 -3.486657
-9.931948 39.253147
2.5968537 -30.427464
25.252377 -20.734346
0.23617575 32.616512
0.72804165 35.92579
31.816862 -5.7513094
32.031216 -6.319686
0.20080248 39.139236
2.675487 36.069954
10.090921 25.705801
12.042188 32.40334
29.055414 13.399119
-7.252401 38.29995
-12.772955 44.236465
24.896755 13.134057
7.665189 31.017149
4.661957 35.338203
30.451237 -16.893711
31.22918 -6.107108
31.248655 -5.562458
6.166452 29.363419
26.37645 -23.894672
8.257536 33.928944
12.205907 26.483261
-0.27159876 34.77254
-10.192583 42.315407
3.5411453 29.040274
9.330385 30.736834
2.9177198 30.45374
24.457851 14.283134
23.737368 18.54787
13.737622 25.369173
22.710518 19.319302
31.2303 -11.934268
7.8246393 36.636425
27.967323 15.781678
29.634537 7.9374423
30.198229 11.463383
10.726267 31.168198
33.28781 2.7057512
22.252014 19.951847
27.725584 -23.215319
26.868328 12.42736
31.715506 -8.962839
21.70501 21.091114
10.632365 -31.99727
21.578009 17.22511
-6.3268394 41.129093
33.62099 -4.6456566
32.629585 -14.138915
4.1876774 38.273235
-0.22401485 36.470432
16.368217 23.847168
34.35491 -0.5370992
-7.204651 40.989132
32.031216 -6.319686
-4.1614394 -24.253002
4.6915812 34.634686
1.9446651 -29.356703
28.971321 11.569686
-4.0870447 -24.034657
31.112452 -16.452492
17.254503 20.09589
15.16308 22.790188
-12.583455 45.359745
0.9526776 39.520233
-12.111867 41.086166
32.342113 1.9058334
5.697708 27.051916
16.405113 -30.262518
8.494719 -31.573767
-7.707193 40.931984
17.439945 23.4165
1.0202762 35.722042
33.672348 1.305533
14.893046 26.070162
-11.773172 41.00952
-8.107055 41.607147
31.267618 -16.808985
22.47743 19.194078
15.172979 24.311205


==> tsne/1.dat <==
x y
-9.570551 -6.0805545
-44.362305 -6.3196487
-12.807968 -6.6618643
-10.467142 -2.2951725
-16.177317 1.8279178
-9.732038 -4.8992553
6.397402 -31.947958
-37.557163 3.0712705
-14.98448 1.5831387
-24.211044 6.0185804
16.975155 -32.737885
-34.797665 0.6207407
16.80508 -29.8325
-36.209335 7.6927776
14.061836 -31.354029
-17.97751 2.1302068
-37.225483 4.011258
-27.94612 7.3267736
-51.098885 -12.120748
-3.5168812 -24.520973
-8.331136 -6.2903123
-5.191026 -21.859188
-48.70559 -2.816672
-10.436751 -18.206789
-49.918583 -15.841935
-6.4302583 -10.537828
-8.861345 -5.090233
-11.49711 -12.996316
8.775181 -32.73758
-10.153301 -3.7260988
-14.909474 0.12224494
-5.1134715 -14.063953
-11.536336 -12.901123
-43.36105 -3.5085053
27.682415 -22.301884
-36.77986 6.8979983
7.374722 -33.30863
-48.782543 -10.319327
-3.2128015 -27.554617
28.420443 8.026687
24.853273 -27.56461
-50.584965 -16.379395
15.881254 -30.304897
-34.56328 7.3343554
-48.739872 0.9714766
-43.26729 -3.1985464
-49.90868 -13.525933
21.077036 -29.530813
3.224684 -30.933075
-49.85284 -16.240335
-2.5488126 -28.03038
-5.0207276 -19.717863
7.9588213 -34.23198
-26.692144 4.994131
-10.917602 -14.3647175
-51.794052 -16.658684
-8.020067 -6.623805
-5.6551256 -10.66511
-3.339209 -24.380587
33.892883 -7.115515
-2.752698 -27.61334
-33.670757 1.6109751
-50.37419 -15.02773
-38.700096 2.0469902
-30.408043 5.2517037
-36.713554 9.868114
-3.4025772 -21.972633
-39.984356 -1.9144138
-0.049618855 -31.41417
-29.682562 4.2034755
-43.804646 0.15397836
-49.948986 -10.88107
33.892735 -7.1155405
-46.6778 -1.8441284
-24.819414 6.214738
32.292503 3.6443217
-25.419973 4.230383
-46.09387 -0.84843576
-11.68226 -12.532099
-49.257584 -1.02221
-49.20537 -1.5883533
-29.166016 4.4900208
-26.35025 5.5461693
-14.8755455 1.2345867
-7.195135 -9.203441
-50.574005 -11.744027
-34.678413 7.5970273
-16.500692 0.9973149
-48.72655 -5.4354043
-45.30022 0.1033389
8.206588 -33.812805
-35.053024 10.051684
-39.498455 4.526053
-49.522472 -12.693717
-10.525232 -17.680359
-50.218033 -4.038131
10.556792 -33.21383
-36.49119 11.380519
-5.884397 -11.691325
-18.1643 2.4821303
6.829387 -30.197535
-26.187517 6.1459885
-46.03214 -0.16898818
21.92925 -28.041853
-49.77058 -11.578095
-50.71173 0.5607273
-10.802293 -4.770436
6.3863144 -31.343767
-14.488758 -0.7447401
-7.1679287 -13.624343
-9.736908 -2.8835475
-6.5906653 -14.712627
-15.843995 -0.37997478
-32.01623 4.765
17.307985 -31.715721
-23.784645 5.8753915
-5.9134965 -12.948581
-51.481712 -16.1276
-16.126919 1.8136607
-36.87505 9.651783
-35.71598 11.722024
-11.228642 -13.924965
-36.430405 5.0676637
-34.064133 1.8699862
10.556782 -33.213806
-6.266873 -11.709078
-8.631074 -4.6838603
34.277332 0.32548305
-37.668552 7.7984567
-49.724007 -1.8484218
-27.997467 6.7339997
17.002628 -27.332167
-15.99094 2.221857
8.815104 -34.547047
-36.92759 5.739559
8.108581 -34.67842
14.061836 -31.354029
14.98111 -30.240587
-26.637684 6.618682
-9.832893 -19.713388
-50.008217 -0.96388465
28.517145 -18.544176
-50.159523 -14.301759
-40.0376 -2.2918255
30.189482 4.0454717
26.547955 -25.399294
-24.937798 5.5441937
-40.31218 1.2037561
-12.792711 -2.352093
-6.419448 -13.63267
-26.98171 5.218398
-52.955544 -14.731608
-3.4796717 -25.490421
-49.721 -13.66236
-11.275877 -3.1814516
-0.5557829 -23.670477
30.832338 -18.423073
-38.04199 3.7788322
-16.815357 2.9709198
-46.505672 1.3009428
-30.480576 4.5576873
3.2338357 -29.850403
32.891212 8.27067
-43.361042 -3.508493
-52.36271 -15.642775
-4.980693 -16.294956
-23.11594 5.420177
-19.06702 4.9764724
-41.454853 0.029131921
4.41211 -31.388208
-1.2282995 -30.70676
2.0530052 -29.473808
-33.670708 1.6112365
33.133106 0.32385647
-43.6158 1.1790494
-10.308164 -2.1628475
-42.832565 -2.9265501
-13.618899 0.43199736
-36.624992 7.5997376
7.2435174 -30.745514
-43.361042 -3.508493
-52.16805 -15.988216
-35.942806 1.5196002
-5.0004263 -15.265265
-48.929405 -8.321259
28.550364 -21.395311
-37.194416 9.735884
-43.111305 -2.4457684
-50.90262 -15.258937
-17.094053 3.6517634
-47.084206 0.7339634
-50.424824 0.8511282
-49.49476 -3.5227518
-9.991636 -19.872162
-47.12398 -5.981642
-36.41589 11.5178795
-37.365074 9.679417
-37.15448 7.1732187
-35.39156 8.11278
-8.021253 -9.879487
-11.559556 -3.8765948
-22.386108 5.2754426
-10.255083 -19.151506
-5.500098 -12.243498
-39.0629 5.8894506
-25.764708 5.9694414
-50.22436 -16.960442
31.428265 -0.68873507
-28.076885 4.8342743
-35.701885 11.715692
-50.654823 -12.947594
31.749777 -1.4653949
-50.274994 0.8328388
-49.39364 -13.477383
-35.027374 5.868129
-39.522938 2.9792266
-4.626359 -18.972515
-18.51648 4.7504897
-47.904877 -0.22492124
-50.51298 -15.546178
-6.2159743 -11.105075
-3.9231393 -22.512703
6.72091 -34.24589
-8.431354 -8.831827
31.428278 -0.68873155
-3.2871485 -23.979275
-11.822241 -3.5740252
31.964258 -18.22419
-43.89633 -2.682753
-13.888077 -0.83895546
-39.134846 3.6106348
29.003773 -2.8014843
-12.984042 -6.7605786
8.208128 -33.815353
-34.73575 3.0428782
-41.872772 0.39061394
-8.861232 -5.090183
-23.3696 6.0918765
-9.636622 -19.929752
-49.878143 -3.0973594
-15.399086 0.879531
-10.805899 -2.1207883
-8.86135 -5.090236
-5.084271 -14.808134
1.0192106 -27.144156
-12.706257 -1.640632
-27.368284 5.8512406
-35.31878 7.187359
-22.031542 4.225384
-52.04777 -15.501524
-40.80968 -0.024957044
-4.946975 -16.604864
19.180426 -31.914558
-50.423695 0.7954641
-4.749394 -17.883205
-43.623623 -3.8372812
-39.13487 3.6106305
-34.93726 5.5159845
-34.193752 4.0517535
-48.915993 -0.70111823
-34.078552 10.376759
-5.113519 -14.063962
-45.073093 1.6873311
-48.77437 -3.4983768
-49.56475 -6.8500714
-51.12096 -14.902618
-7.3082914 -10.688611
-30.069891 5.275087
-22.347893 5.99085
29.003214 -2.81283
-24.549252 4.366802
-9.700089 -19.358288
28.460585 -22.056261
-21.840948 5.2312136
-37.82019 6.892128
-45.6971 -0.09368642
-43.078995 -0.9915893
-43.076473 -0.9922685
-2.4401813 -28.334606
33.932484 -11.441289
-48.063496 -3.7912943
-34.09707 1.0296487
-52.7586 -15.681672
3.0045764 -30.553133
-4.8770075 -18.406044
8.474253 -34.75383
-9.736908 -2.8835475
31.478926 -12.202673
-34.975254 11.829224
-47.91757 -10.315202
-33.233925 4.6915107
-50.47198 -13.939792
14.061836 -31.354029
26.812971 -23.293402
-11.539722 -1.3823886
-39.13483 3.6106353
-5.499951 -12.243357
-1.4429438 -30.542603
33.680958 -3.0573277
-49.42053 -1.4747939
-48.98058 -8.428628
1.5254056 -32.02396
-45.6278 -0.65299153
-17.161016 2.5181885
-7.5682483 -8.636804
-6.097473 -15.417284
14.031988 -30.121996
-46.214905 -3.739431
-50.22236 -10.480764
-36.96511 7.731423
-48.771183 -6.474313
-49.38066 -4.479006
-25.967865 6.3295507
-50.35946 -16.29858
-9.042736 -6.166224
-6.7739205 -8.894362
0.37074542 -26.645283
-51.87482 -16.613289
-42.75383 -1.8146483
8.775193 -32.737583
-2.2127862 -29.740404
-13.139574 -0.20914766
-35.524498 8.424786
-36.591396 4.175279
-11.536714 -3.0237026
-20.22183 5.198313
26.812971 -23.293402
31.328266 -18.25853
-25.013655 6.5753407
-7.1693807 -10.316816
-50.554913 -13.449534
-10.509815 -1.8783574
-38.04173 3.7788613
-37.296055 6.2486906
-35.00997 2.8367999
-0.636035 -28.969458
0.37074542 -26.645283
-1.8095429 -27.784845
-7.5581446 -8.059116
-50.187748 -12.367556
-23.446814 4.036902
-36.37082 7.2926307
-45.627716 -0.65297866
-10.153301 -3.7260988
-4.6559906 -18.417475
32.318714 -1.5419589
-13.8881035 -0.8390619
-7.030429 -9.869514
-14.345224 0.5794003
-11.244109 -13.783999
-42.787735 -1.4750417
-36.309246 6.9249043
-23.908756 4.2323985
-6.9631944 -12.805876
-5.21016 -13.376586
-16.65071 1.87446
-1.3508422 -28.7424
-40.282475 2.2153897
-6.549022 -10.61432
-28.95756 4.4767556
-45.516113 -1.0833442
-2.2687953 -25.777477
-14.031537 -2.0924199
-34.96461 6.569916
8.809899 -34.563614
-12.704913 -1.6392026
-49.30956 0.43134484
-1.8411659 -30.398838
-5.2760673 -10.039087
-46.70041 0.05064221
-32.78558 3.628975
-33.329456 3.1932745
35.30229 0.6992023
-3.287151 -23.979242
16.307497 -28.60421
6.2968354 -30.78769
8.614602 -33.932396
-48.726234 -4.716388
-49.818947 -12.651238
-47.034737 -4.1504903
-15.943798 0.77420974
-2.813273 -21.243135
-6.9426527 -12.983447
-41.827282 1.1899388
-26.140406 5.045153
26.039312 -24.711319
-38.931057 4.197419
-48.79826 -8.028686
-8.146914 -12.453539
-4.4452257 -19.18644
-9.59396 -4.4233093
14.061849 -31.354027
20.544836 -28.801031
-48.705616 -2.8166718
-9.25938 -20.32601
4.649761 -32.89524
-48.915993 -0.70111513
20.83897 -30.143778
-31.105745 5.62514
-10.210237 -18.90223
-2.7631803 -24.678738
-50.22768 -12.800276
-29.360815 5.041061
-41.697098 -0.45381457
-50.538094 0.34061077
-11.5187235 -12.66486
19.25107 -27.937471
-0.8331544 -28.263159
-33.736744 1.2042577
-5.132444 -18.783815
-35.759342 1.4302648
7.9380484 -34.446564
-9.593934 -4.423285
33.13234 0.32402495
-35.819107 6.2680073
-40.594387 -1.1620032
-10.805867 -2.120765
24.084599 -26.281853
-45.323776 1.3401985
8.083404 -31.309305
-48.185413 -9.266349
-11.283272 -13.460769
-6.0022626 -15.396435
19.662132 -30.392517
-5.11352 -14.063963
-50.279972 -13.535638
-50.815815 -15.782941
11.25796 -32.966076
31.491505 -0.41524905
-14.239156 -0.17873417
-1.9154221 -29.945469
14.525283 -29.880592
-49.66472 -11.369987
20.943245 -27.929562
4.649761 -32.89524
-49.211132 -2.6125016
0.44633 -32.038612
29.757633 -18.53327
-36.30879 2.7939692
-24.819414 6.214738
-49.918583 -15.841935
-7.4741826 -13.210389
-41.368317 3.1078885
-22.928957 4.945562
-47.382244 -6.2788854
-10.629264 -3.1106086
8.083255 -31.309284
-36.60915 9.291909
-27.931063 6.009527
-26.981695 5.2183785
-51.263264 -13.589588
-10.240102 -18.846725
0.13524345 -27.220346
-31.212706 3.448898
-14.873606 0.113112815
-18.677319 2.892979
-2.4401813 -28.334606


==> tsne/100.dat <==
x y
21.872267 16.922638
33.62426 -7.893294
15.961085 -32.74701
31.718166 8.473214
33.993153 0.9779193
21.217196 17.64574
34.709232 -0.21363503
0.16029339 -30.96073
30.772173 -13.075341
6.7967253 28.942513
0.8575428 34.35018
29.421984 9.570225
21.2936 20.500322
10.138825 28.113125
2.9314477 33.141407
26.330025 -23.511103
25.735945 -26.164528
32.888493 -12.474198
30.554367 7.828216
31.754486 -7.474159
30.597025 11.893572
27.27304 4.993797
-13.01475 44.70626
14.507828 -32.81124
-12.488405 42.43956
-8.066645 43.22509
-7.2826962 41.27919
3.545159 35.89604
31.715508 -8.962835
-2.3409095 -26.686924
-0.56224465 36.18147
33.927174 -0.29429877
-2.5220222 38.0616
31.248055 -11.395934
29.634537 7.9374423
22.341476 16.247747
12.681775 26.14636
-7.8709197 38.359333
-8.662369 41.67922
-9.481 40.552055
-0.34499037 34.923656
4.2490396 -31.47369
-12.686312 42.790257
21.417326 18.322105
19.481136 23.787539
34.3859 -3.8444462
27.273043 4.993822
27.04555 13.881919


==> tsne/101.dat <==
x y
-0.23554279 -24.160944
-20.070782 5.256019
27.280523 4.645831
-34.143353 0.5972913
-46.161884 -0.99202967
26.039312 -24.711319
15.347904 -29.240492
26.53205 -26.099098
8.626203 -33.952526
-23.978428 4.064286
24.105015 -25.184956
-6.266873 -11.709078
17.67895 -31.513645
-3.316062 -17.195053
-4.1134458 -19.937902
-44.42482 -4.24401
-5.315837 -17.825766
-5.01923 -22.738007
-12.706256 -1.6406322
22.521784 -27.19472
-51.34685 -12.600253
-12.645759 -1.2884456
23.355825 -26.015175
-17.792881 3.9172695
10.556802 -33.21385
-16.874525 1.9318193
-10.56429 -17.711912
27.025307 -22.464544
-3.2269309 -27.664299
7.134541 -33.644527
-37.152428 6.819866
9.327599 -30.304623
-7.895182 -11.384238
-49.403297 -0.7700362
-49.169598 -8.565087
-47.36045 -6.323234
-22.861198 4.3401356
-4.4112444 -21.30407
-18.588646 4.860905
-48.8523 -8.058449
3.7944002 -31.186394
-49.21789 -8.994463
-33.329865 3.1932566
-5.1878276 -10.698717
-10.683534 -17.174917
28.33156 -22.43532
-18.99837 2.5099788
-19.412344 2.7442272
-5.533983 -21.205309
-41.54457 -1.854117
-44.706882 1.8261145
-12.902253 -7.1031885
-40.282463 2.2153912


==> tsne/new_tsne.dat <==
xcol ycol markcol colordata
-22.313002 31.821625 x 0.0
-31.621616 15.392232 x 0.1
-20.37229 33.23577 x 0.2
-25.65561 28.484835 x 0.3
-32.001286 9.866215 x 0.4
-14.086914 36.611267 x 0.5
-31.708397 9.369833 x 0.6
-27.462069 21.976004 x 0.7
-14.472258 36.98287 x 0.8
-19.31026 34.2452 x 0.9
-9.784279 42.042164 x 0.0
-9.7841215 42.042442 x 0.1
-17.156036 37.225994 x 0.2
-17.156036 37.225994 x 0.3
-15.942611 37.89046 x 0.4
-22.830967 31.808727 x 0.5
-17.10322 38.397865 x 0.6
-29.029688 25.827965 x 0.7
-7.34167 42.567253 x 0.8
-17.005716 37.324913 x 0.9
-17.076635 37.992264 x 0.0
-17.705175 37.84696 x 0.1
-3.5813468 44.18835 x 0.2
-30.358456 17.714272 x 0.3
-19.77424 35.28576 x 0.4
-28.629858 24.72015 x 0.5
-23.73395 19.120993 x 0.6
-4.3429966 42.892426 x 0.7
-24.530684 32.34574 x 0.8
-6.98405 31.075693 x 0.9
-20.868574 -4.255324 x 0.0
-14.5527935 -9.866964 x 0.1
-20.868574 -4.255324 x 0.2
-14.825521 -10.06863 x 0.3
-26.941452 2.516151 x 0.4
-14.825463 -10.068417 x 0.5
-26.941454 2.5161679 x 0.6
-20.86858 -4.2553244 x 0.7
-14.552775 -9.866956 x 0.8
-22.260363 -2.8549895 x 0.9
-1.0202414 -38.815258 x 0.0
-1.0202414 -38.815258 x 0.1
-1.3839589 -34.17457 x 0.2
6.1280804 -48.985424 x 0.3
1.3120496 -45.24433 x 0.4
0.09509179 -43.07509 x 0.5
3.2551177 -46.055847 x 0.6
8.525786 -23.10869 x 0.7
2.5612793 -48.120342 x 0.8
6.4873347 -51.497715 x 0.9
11.163899 -49.66784 x 0.0
-2.694707 -42.113758 x 0.1
-21.951252 1.2562292 x 0.2
-2.9297626 -35.105904 x 0.3
-29.264532 10.412157 x 0.4
-29.093536 12.3709345 x 0.5
11.382419 -49.813156 x 0.6
1.0222113 -30.241194 x 0.7
-3.9887218 -38.384277 x 0.8
16.63959 -49.40632 x 0.9
-24.304914 -0.1670842 x 0.0
-30.342163 13.092738 x 0.1
-24.371746 -0.81011856 x 0.2
-28.041264 3.0957248 x 0.3
-30.118664 12.613626 x 0.4
-18.995077 -6.2679915 x 0.5
16.481655 -51.484295 x 0.6
16.481106 -51.483917 x 0.7
-24.30484 -0.16711229 x 0.8
16.48167 -51.484318 x 0.9
3.8867512 45.091274 x 0.0
3.9404616 45.180885 x 0.1
-0.15975298 42.88957 x 0.2
0.78777176 43.40895 x 0.3
3.2377427 44.406376 x 0.4
-6.200575 38.684242 x 0.5
4.1195707 45.692204 x 0.6
3.6890912 44.52683 x 0.7
-5.6375036 31.947577 x 0.8
-31.247993 9.41034 x 0.9
-23.63845 2.920791 x 0.0
-23.99584 3.8319337 x 0.1
-23.746967 2.7134063 x 0.2
-26.12023 6.9131036 x 0.3
-23.429577 -0.14862975 x 0.4
-20.106834 -7.446333 x 0.5
-19.952297 -6.654789 x 0.6
-14.130546 -11.974172 x 0.7
15.551452 -51.37881 x 0.8
-24.497915 2.4319482 x 0.9
-3.4236655 41.330856 x 0.0
-3.7976346 41.20608 x 0.1
-3.907247 41.217697 x 0.2
-12.0498295 39.462955 x 0.3
-25.632786 29.784012 x 0.4
-16.25273 37.180317 x 0.5
-0.7330125 45.19603 x 0.6
-1.4686122 40.970642 x 0.7
-21.474785 -3.8906987 x 0.8
-31.022041 8.794083 x 0.9
-2.1838613 39.663204 x 0.0
-2.852239 39.43601 x 0.1
-4.6952667 37.517223 x 0.2
-3.9693017 38.084785 x 0.3
-13.22567 35.1889 x 0.4
-14.310927 33.35089 x 0.5
-5.3411593 39.10499 x 0.6
-24.063318 25.781332 x 0.7
-4.4800267 37.21135 x 0.8
-24.949465 26.469826 x 0.9
-26.580944 24.126625 x 0.0
-29.455503 18.391636 x 0.1
-21.043236 34.279686 x 0.2
-21.039577 34.19859 x 0.3
-28.977379 18.499197 x 0.4
-18.292036 33.393112 x 0.5
-14.417076 33.50648 x 0.6
-26.147133 8.46891 x 0.7
-26.245752 22.447706 x 0.8
-11.785108 -10.64353 x 0.9
17.848696 -51.94309 x 0.0
17.848753 -51.943077 x 0.1
8.628023 -49.516106 x 0.2
-25.003035 0.7123584 x 0.3
-0.31511438 -39.16127 x 0.4
8.628037 -49.515865 x 0.5
0.7896645 -32.300255 x 0.6
17.727226 -52.63731 x 0.7
-0.5683676 -40.18939 x 0.8
18.116085 -50.313633 x 0.9
-8.191414 42.231564 x 0.0
-7.99172 42.285835 x 0.1
-20.184847 32.840904 x 0.2
-9.167577 42.03219 x 0.3
-16.357689 37.71429 x 0.4
-4.1458898 44.349625 x 0.5
-5.9434032 32.86642 x 0.6
-26.046444 27.923512 x 0.7
6.200298 -51.60624 x 0.8
-25.626087 -0.6691957 x 0.9
-25.199934 32.14599 x 0.0
-23.982157 33.077435 x 0.1
-23.766668 18.717289 x 0.2
-14.50087 38.133747 x 0.3
-26.651886 23.785069 x 0.4
-24.001846 19.16204 x 0.5
-20.72795 3.093132 x 0.6
-25.172142 28.19195 x 0.7
-23.907354 18.91436 x 0.8
-14.002307 -14.415755 x 0.9
-4.854319 38.63898 x 0.0
-4.3295264 38.813404 x 0.1
-2.381256 39.861855 x 0.2
-26.288815 25.404638 x 0.3
-4.4139023 38.69446 x 0.4
-21.680328 19.855722 x 0.5
-3.3658226 -37.602062 x 0.6
-24.29362 7.773103 x 0.7
-11.024093 38.57532 x 0.8
-20.161503 18.719013 x 0.9
3.5026758 45.546696 x 0.0
3.6015153 45.61581 x 0.1
-2.0990787 43.140884 x 0.2
2.8947642 44.72022 x 0.3
-10.992087 -6.4345345 x 0.4
-4.9196997 32.068745 x 0.5
-4.730184 39.513622 x 0.6
-7.0335407 31.241095 x 0.7
-4.9610953 32.018036 x 0.8
5.411979 46.282333 x 0.9
2.4704463 45.870674 x 0.0
2.5406425 46.00749 x 0.1
2.1237273 45.671062 x 0.2
3.9291987 46.575947 x 0.3
0.32555503 43.760334 x 0.4
-5.8927717 33.855343 x 0.5
-2.6916447 44.27098 x 0.6
-3.2162924 37.44642 x 0.7
-5.9424257 33.681225 x 0.8
-15.7856 -7.791809 x 0.9
-6.134308 39.524414 x 0.0
-25.180481 21.378025 x 0.1
-6.5807686 39.341774 x 0.2
-19.551083 34.688683 x 0.3
-6.655441 39.433765 x 0.4
-12.073746 38.37603 x 0.5
-31.22281 12.091384 x 0.6
-29.51414 23.138008 x 0.7
-3.7780776 43.467667 x 0.8
2.0853171 41.438835 x 0.9
-6.1742835 42.259804 x 0.0
-4.0261583 44.56447 x 0.1
-10.750867 39.94505 x 0.2
-10.736751 40.12782 x 0.3
-5.6903725 42.764862 x 0.4
-15.231336 34.8996 x 0.5
-29.7835 20.374804 x 0.6
-22.032795 34.036446 x 0.7
18.822485 -50.47625 x 0.8
-20.43955 19.340685 x 0.9
-24.769455 31.680435 x 0.0
-24.769255 31.680397 x 0.1
-28.212627 23.67022 x 0.2
-28.834312 23.105623 x 0.3
-30.530682 18.273634 x 0.4
-25.595226 30.94984 x 0.5
-25.206438 31.083824 x 0.6
-17.990252 36.8481 x 0.7
-28.644327 22.645893 x 0.8
-26.989454 15.494554 x 0.9
-26.727175 9.01222 x 0.0
-29.110968 12.987738 x 0.1
-20.460632 1.3647826 x 0.2
-20.46063 1.3647826 x 0.3
-12.169512 -11.560982 x 0.4
16.045387 -50.438156 x 0.5
-26.666872 9.653408 x 0.6
-20.13639 2.0625937 x 0.7
-27.162739 10.475998 x 0.8
-24.82543 -1.5644867 x 0.9
-12.925855 -14.172767 x 0.0
-12.925795 -14.172589 x 0.1
-26.597952 20.819077 x 0.2
-3.757736 -35.20703 x 0.3
-26.314423 7.242874 x 0.4
17.339224 -49.907112 x 0.5
-14.141598 -12.772323 x 0.6
-15.072652 -9.166899 x 0.7
-23.366165 -0.5852568 x 0.8
-19.867487 1.8015372 x 0.9
-4.8451767 44.30826 x 0.0
-4.763406 44.319748 x 0.1
-3.5874138 44.733517 x 0.2
0.8066265 45.508987 x 0.3
-11.121304 41.614296 x 0.4
1.2664133 45.465233 x 0.5
-0.3566216 45.409897 x 0.6
-12.113539 41.577374 x 0.7
-10.419011 42.03066 x 0.8
-12.300743 34.856415 x 0.9
-18.054892 -4.708541 x 0.0
-17.857996 -5.1971903 x 0.1
-18.347605 -5.1058335 x 0.2
-17.857971 -5.197232 x 0.3
-18.373802 -4.971045 x 0.4
14.399058 -53.61085 x 0.5
-19.135162 -4.261383 x 0.6
-18.292229 -5.18841 x 0.7
-18.055237 -4.7084293 x 0.8
-19.135162 -4.261383 x 0.9
-2.018175 -43.299755 x 0.0
-2.8633661 -37.013477 x 0.1
14.47929 -16.414486 x 0.2
6.710906 -48.841125 x 0.3
4.839773 -47.65704 x 0.4
-2.5059233 -36.99683 x 0.5
15.51459 -51.38365 x 0.6
-21.235046 -3.1868322 x 0.7
1.3613708 -47.95409 x 0.8
-1.9628247 -43.15483 x 0.9
-25.42667 28.986649 x 0.0
-24.028053 30.39602 x 0.1
-26.860426 26.946377 x 0.2
-26.784632 27.256308 x 0.3
-26.91087 25.006172 x 0.4
-31.011276 14.651204 x 0.5
-26.995815 25.74274 x 0.6
-21.353376 -2.4497902 x 0.7
-27.04078 9.478967 x 0.8
-30.216667 20.727867 x 0.9
-8.968472 40.93303 x 0.0
-8.6058235 41.05466 x 0.1
-8.967593 40.933037 x 0.2
0.41923934 44.06648 x 0.3
-31.12322 11.41011 x 0.4
-4.2731433 42.0018 x 0.5
-4.29424 43.599827 x 0.6
-18.086039 -6.067947 x 0.7
-13.0075445 -10.233223 x 0.8
-9.265736 40.713547 x 0.9
-0.74451095 42.32077 x 0.0
-0.85253066 42.2034 x 0.1
-0.27990052 42.803043 x 0.2
-0.18095672 42.371037 x 0.3
-5.649916 40.27066 x 0.4
-4.8884625 40.945137 x 0.5
-4.7901187 41.090878 x 0.6
1.164758 42.70176 x 0.7
-31.001087 10.988215 x 0.8
3.7447722 44.669476 x 0.9
-12.211069 36.160667 x 0.0
-12.5734005 36.165176 x 0.1
-19.744184 33.191204 x 0.2
-19.136335 31.697998 x 0.3
-24.92498 30.081945 x 0.4
-18.40639 34.69823 x 0.5
-12.760996 36.203022 x 0.6
-30.760355 9.319244 x 0.7
15.257887 -53.205635 x 0.8
-23.30267 -2.2344174 x 0.9
-29.270037 20.404837 x 0.0
-29.697628 22.408094 x 0.1
-28.949759 20.498875 x 0.2
-29.789717 11.797276 x 0.3
-30.52921 15.181331 x 0.4
-24.10882 28.335775 x 0.5
-30.937437 9.434968 x 0.6
-29.822075 14.242916 x 0.7
-30.858799 8.6462145 x 0.8
18.774788 -50.75848 x 0.9
3.017197 43.634407 x 0.0
-2.2047606 38.223083 x 0.1
-8.534258 37.43598 x 0.2
4.6997914 46.0059 x 0.3
-10.039436 36.93265 x 0.4
-0.60666865 37.95474 x 0.5
-0.93074185 40.669888 x 0.6
1.2453406 -45.709972 x 0.7
-12.250104 -10.14882 x 0.8
-6.6697702 31.22734 x 0.9
-27.382963 5.050636 x 0.0
-27.380016 5.0505133 x 0.1
-18.498796 -2.2418873 x 0.2
1.4775811 -37.403736 x 0.3
-10.928801 -8.365626 x 0.4
-12.351996 -6.784203 x 0.5
-26.453634 25.342426 x 0.6
-26.274054 15.95789 x 0.7
-29.69824 8.642099 x 0.8
-25.756002 16.395773 x 0.9
-30.571001 13.448117 x 0.0
-25.034348 -0.8924475 x 0.1
-30.570824 13.447401 x 0.2
-30.653494 11.943023 x 0.3
-29.910692 21.052084 x 0.4
-30.653486 11.943012 x 0.5
-30.688131 14.112262 x 0.6
-25.667475 0.14971508 x 0.7
-30.392328 7.0645576 x 0.8
-15.517423 -8.333244 x 0.9
-22.710062 31.294231 x 0.0
-22.673452 30.615976 x 0.1
-23.609936 30.09675 x 0.2
-19.911968 34.06581 x 0.3
-22.716116 31.25361 x 0.4
-3.885447 43.119102 x 0.5
-27.1236 25.637192 x 0.6
-26.15875 3.1325455 x 0.7
-28.934317 20.968073 x 0.8
-15.88245 38.400238 x 0.9
0.24976334 -32.20558 x 0.0
9.208089 -52.786865 x 0.1
0.5455934 -31.977526 x 0.2
0.9024375 -31.295536 x 0.3
4.785038 -27.618874 x 0.4
0.90243715 -31.295538 x 0.5
8.59416 -52.87564 x 0.6
1.4177276 -47.14733 x 0.7
8.59416 -52.87564 x 0.8
-0.22168489 -36.58116 x 0.9
0.5461833 40.208134 x 0.0
0.61279404 40.59889 x 0.1
-6.2158074 37.55526 x 0.2
-7.7542095 37.64035 x 0.3
-11.498201 34.516872 x 0.4
-30.365728 21.564396 x 0.5
-6.8223047 35.956852 x 0.6
-10.919608 -6.8239 x 0.7
-19.32683 20.383137 x 0.8
-19.47484 20.237066 x 0.9
-0.204383 40.800808 x 0.0
-9.996884 38.745625 x 0.1
1.2252386 42.065258 x 0.2
0.7892395 41.703964 x 0.3
-10.833174 38.832573 x 0.4
-21.526217 32.090412 x 0.5
-6.201775 31.625181 x 0.6
-19.707983 19.98851 x 0.7
-10.8566 38.684834 x 0.8
-4.119418 39.596905 x 0.9
-25.562126 7.0028095 x 0.0
-23.502846 2.1973 x 0.1
-1.90119 -33.56262 x 0.2
-3.547776 -36.092693 x 0.3
-19.446245 -8.166342 x 0.4
-25.562124 7.002789 x 0.5
-27.739813 25.915852 x 0.6
-1.4685078 -40.99827 x 0.7
-24.51437 4.066842 x 0.8
-4.504957 -37.752506 x 0.9
-30.531744 18.880898 x 0.0
-30.531757 18.88087 x 0.1
-31.205107 13.741054 x 0.2
-31.173403 13.135516 x 0.3
-31.240925 13.905543 x 0.4
-30.626738 8.041776 x 0.5
-24.262447 -1.5186725 x 0.6
-26.776892 3.2670834 x 0.7
-20.72687 0.42839882 x 0.8
-25.313564 6.0748043 x 0.9
-12.436652 36.68703 x 0.0
-14.507394 36.955654 x 0.1
-7.612599 37.513885 x 0.2
-21.223356 19.846498 x 0.3
-24.245943 8.174173 x 0.4
-23.746147 29.395365 x 0.5
-12.405519 -12.821355 x 0.6
13.440335 -14.407846 x 0.7
1.07031 41.46389 x 0.8
0.3506398 41.757656 x 0.9
-27.878149 19.879604 x 0.0
-30.054441 11.083841 x 0.1
-27.87747 19.879538 x 0.2
-27.876692 19.256136 x 0.3
-27.85546 20.100683 x 0.4
-29.074957 5.0725584 x 0.5
-28.530317 3.3925185 x 0.6
-13.6417 -9.413754 x 0.7
-27.422348 20.176832 x 0.8
-27.410143 20.754496 x 0.9
5.6238976 46.851856 x 0.0
5.7460046 46.68212 x 0.1
-5.571798 31.944803 x 0.2
5.521829 47.03889 x 0.3
4.8067203 46.56925 x 0.4
-5.615104 31.494839 x 0.5
-15.423788 38.145775 x 0.6
3.0600147 -21.282227 x 0.7
2.8173044 -21.36586 x 0.8
-12.651347 -6.02811 x 0.9
-29.183462 23.819342 x 0.0
-29.758125 21.613197 x 0.1
-28.423082 24.705727 x 0.2
-28.121265 25.452755 x 0.3
-29.635447 21.36392 x 0.4
-29.818695 13.17661 x 0.5
-28.05787 25.191553 x 0.6
-26.214792 0.13056786 x 0.7
-29.99607 19.15836 x 0.8
-26.214783 0.1305518 x 0.9
5.1052604 45.159084 x 0.0
5.1760597 45.053905 x 0.1
-20.92705 32.87766 x 0.2
5.065216 45.296917 x 0.3
-1.1704551 40.145664 x 0.4
5.586458 45.76584 x 0.5
-21.697306 19.560528 x 0.6
-20.818844 3.4927423 x 0.7
-26.457916 15.92905 x 0.8
-13.860901 -9.017962 x 0.9
-12.424372 -6.4267664 x 0.0
-11.250628 -6.62908 x 0.1
-2.2807481 39.256134 x 0.2
-18.0178 32.88634 x 0.3
-21.476177 18.996164 x 0.4
0.017018043 -39.117588 x 0.5
-24.340681 21.678082 x 0.6
-4.26402 37.43933 x 0.7
7.30393 -23.207254 x 0.8
13.298507 -47.91032 x 0.9
3.0611863 42.538937 x 0.0
2.7840338 42.174007 x 0.1
1.481381 40.755577 x 0.2
3.294038 42.706207 x 0.3
-11.307583 36.730858 x 0.4
-11.307683 36.730854 x 0.5
-10.948092 37.035465 x 0.6
-28.043072 13.051874 x 0.7
-20.897215 0.82437813 x 0.8
-11.175164 37.43294 x 0.9
-15.383004 36.23098 x 0.0
-15.383024 36.23069 x 0.1
-16.394936 35.192863 x 0.2
-14.9050865 36.315662 x 0.3
-22.749216 33.443737 x 0.4
-17.376638 36.12444 x 0.5
-17.751148 35.71156 x 0.6
-15.383004 36.230984 x 0.7
-16.61753 34.992203 x 0.8
-19.676573 33.592926 x 0.9
-25.811167 0.6559462 x 0.0
-19.28151 -5.5785275 x 0.1
11.351103 -51.882027 x 0.2
-30.061785 7.7288384 x 0.3
-25.811165 0.655946 x 0.4
-26.583235 1.256849 x 0.5
-30.764933 10.248951 x 0.6
1.9037297 -23.296696 x 0.7
-14.6511 -9.036972 x 0.8
16.10571 -53.849766 x 0.9
-27.45843 26.349781 x 0.0
-30.117617 17.272167 x 0.1
-27.458597 26.34998 x 0.2
-23.865343 30.572577 x 0.3
-23.392517 31.263758 x 0.4
10.958343 -52.606884 x 0.5
-24.129036 29.914886 x 0.6
-23.948606 31.40944 x 0.7
-25.9582 27.452639 x 0.8
-23.622458 30.571852 x 0.9



==> tsne/new_tsne_o.dat <==
xcol ycol markcol colordata
35.285603 22.488373 o 0.0
35.375267 21.8557 o 0.1
33.24491 14.260098 o 0.2
35.42093 21.313091 o 0.3
36.007053 21.863836 o 0.4
24.770721 -7.846239 o 0.5
32.718605 3.884801 o 0.6
34.975685 23.863897 o 0.7
22.401388 -10.28985 o 0.8
14.327183 -52.94117 o 0.9
9.844069 -22.953749 o 0.0
-2.3783529 -36.242733 o 0.1
30.63779 1.1218868 o 0.2
0.26956812 -46.252934 o 0.3
-1.8111463 -39.064075 o 0.4
11.829218 -20.684603 o 0.5
26.14682 -4.208781 o 0.6
3.1909008 -22.50068 o 0.7
14.216791 -14.626611 o 0.8
24.866247 -7.049725 o 0.9
36.446453 20.054197 o 0.0
36.406254 19.190542 o 0.1
36.27308 18.84725 o 0.2
35.573807 22.512573 o 0.3
37.442436 21.145994 o 0.4
37.01947 22.959217 o 0.5
18.085163 -13.962832 o 0.6
23.64589 -4.2665367 o 0.7
31.753702 9.530469 o 0.8
0.29864362 -45.23625 o 0.9
35.279118 10.000517 o 0.0
37.658337 22.224913 o 0.1
35.835186 10.009694 o 0.2
37.66618 22.652395 o 0.3
15.81982 -52.054226 o 0.4
11.778471 -21.087831 o 0.5
18.921524 -12.158448 o 0.6
14.986692 -17.506319 o 0.7
35.16458 9.627021 o 0.8
5.1528115 -26.578762 o 0.9
36.359207 23.531355 o 0.0
36.387943 23.13311 o 0.1
37.075527 23.519703 o 0.2
37.369232 23.923588 o 0.3
36.555115 23.576334 o 0.4
38.41399 23.101538 o 0.5
37.963608 21.407959 o 0.6
38.431007 23.027557 o 0.7
2.5046763 -22.362598 o 0.8
6.9894004 -49.913395 o 0.9
34.94742 14.522786 o 0.0
34.927666 14.145422 o 0.1
30.913103 0.099384606 o 0.2
34.812004 12.154797 o 0.3
38.242447 20.18174 o 0.4
32.835693 2.0591066 o 0.5
16.318502 -15.884262 o 0.6
24.847248 -7.567264 o 0.7
-12.097823 -10.442822 o 0.8
34.437767 5.7824388 o 0.9
33.223427 11.679257 o 0.0
31.784372 11.268842 o 0.1
23.494162 -5.560657 o 0.2
33.535694 11.737329 o 0.3
16.611843 -15.404665 o 0.4
-0.3462905 -37.641632 o 0.5
29.528795 0.8694368 o 0.6
1.3347722 -31.37922 o 0.7
10.7974615 -20.921621 o 0.8
4.387001 -28.193829 o 0.9
31.337486 1.455968 o 0.0
31.8853 6.8493943 o 0.1
31.145212 1.2543889 o 0.2
31.294905 2.2608018 o 0.3
24.21111 -7.829033 o 0.4
32.521606 1.6445838 o 0.5
21.456602 -11.809856 o 0.6
29.457848 -2.470015 o 0.7
1.5110359 -21.924463 o 0.8
26.152927 -3.178036 o 0.9
32.301678 4.97769 o 0.0
10.234361 -18.909088 o 0.1
32.780674 6.2634516 o 0.2
25.887873 -5.183017 o 0.3
6.0678887 -20.856562 o 0.4
2.9555705 -46.975945 o 0.5
16.353384 -16.466637 o 0.6
32.334026 8.1649475 o 0.7
13.794182 -14.465052 o 0.8
2.9300199 -41.983105 o 0.9
-3.2370694 -35.925682 o 0.0
-3.7678633 -38.54915 o 0.1
-3.111477 -35.57505 o 0.2
-24.427626 6.7366734 o 0.3
5.5871 -48.60893 o 0.4
-0.19357768 -45.335735 o 0.5
-1.17435 -36.481213 o 0.6
-2.0670495 -32.786346 o 0.7
-3.1984985 -38.502956 o 0.8
-3.3595705 -35.22896 o 0.9
0.8143162 -33.04656 o 0.0
4.058333 -27.299648 o 0.1
-25.009747 -1.4521099 o 0.2
0.8143162 -33.04656 o 0.3
8.753649 -23.49686 o 0.4
10.404 -52.648483 o 0.5
1.6029602 -47.863415 o 0.6
7.4107823 -52.043285 o 0.7
1.0666144 -36.778667 o 0.8
10.392563 -53.500122 o 0.9
-5.20656 -37.702755 o 0.0
-5.061351 -37.658707 o 0.1
-4.447937 -36.779266 o 0.2
-0.91157305 -35.234173 o 0.3
-2.7459695 -33.80219 o 0.4
-4.238129 -36.696827 o 0.5
-5.37974 -37.357243 o 0.6
-5.5837674 -38.32489 o 0.7
-0.24587911 -44.449753 o 0.8
-19.673018 -8.767283 o 0.9
35.515854 20.562202 o 0.0
35.515854 20.562202 o 0.1
35.37007 19.202734 o 0.2
37.169857 20.5796 o 0.3
34.98514 19.800283 o 0.4
35.996582 20.849342 o 0.5
32.70419 8.277919 o 0.6
33.808773 13.819932 o 0.7
16.994982 -15.816542 o 0.8
0.29864362 -45.23625 o 0.9
11.124494 -52.181778 o 0.0
-13.30127 -10.963475 o 0.1
-13.301269 -10.963475 o 0.2
0.118457794 -43.582462 o 0.3
-14.145021 -10.549849 o 0.4
7.0978007 -51.419155 o 0.5
-12.119296 -10.416371 o 0.6
-13.301269 -10.963475 o 0.7
-14.157727 -10.564659 o 0.8
-14.238394 -10.654297 o 0.9
31.329243 10.1512165 o 0.0
30.529238 8.186159 o 0.1
17.244537 -13.280417 o 0.2
34.921272 12.867879 o 0.3
33.426243 10.365486 o 0.4
35.671215 19.629131 o 0.5
1.5512825 -31.24959 o 0.6
32.90446 13.792953 o 0.7
33.860836 12.981471 o 0.8
17.390783 -13.567994 o 0.9
18.255804 -12.530057 o 0.0
18.255802 -12.530056 o 0.1
10.39236 -19.871695 o 0.2
16.036121 -15.488501 o 0.3
18.620613 -12.319204 o 0.4
2.4440634 -29.044943 o 0.5
7.7234435 -24.513926 o 0.6
23.461824 -8.214383 o 0.7
8.432335 -52.56345 o 0.8
8.43304 -52.562996 o 0.9
8.3724785 -18.85966 o 0.0
14.207472 -13.938077 o 0.1
5.790487 -21.477657 o 0.2
8.367952 -19.014004 o 0.3
0.93084157 -22.54056 o 0.4
-12.322089 -7.5527854 o 0.5
9.320401 -18.105234 o 0.6
1.0319656 -38.94673 o 0.7
8.628802 -18.770384 o 0.8
15.347684 -54.36625 o 0.9
33.907143 8.79577 o 0.0
33.90758 8.794796 o 0.1
33.338158 7.2950897 o 0.2
19.688301 -11.378574 o 0.3
1.3471317 -35.923832 o 0.4
33.75662 7.400292 o 0.5
2.5168219 -37.136784 o 0.6
6.7575164 -24.229603 o 0.7
34.222164 9.651674 o 0.8
36.00978 10.2652235 o 0.9
31.785583 4.6317096 o 0.0
22.894827 -6.354989 o 0.1
26.602201 -2.0108228 o 0.2
31.216766 8.150802 o 0.3
24.24491 -8.179026 o 0.4
35.16999 10.937311 o 0.5
31.464907 6.380452 o 0.6
20.844234 -9.566859 o 0.7
-0.8100149 -40.186886 o 0.8
23.140427 -6.0865498 o 0.9
14.746577 -18.419083 o 0.0
18.75426 -11.6664095 o 0.1
14.746577 -18.419083 o 0.2
5.864064 -27.227144 o 0.3
6.382027 -26.661901 o 0.4
5.738231 -27.194426 o 0.5
14.746577 -18.419083 o 0.6
5.986307 -26.389566 o 0.7
27.893084 2.785274 o 0.8
15.837198 -16.659052 o 0.9
16.318735 -14.891783 o 0.0
17.102089 -14.206263 o 0.1
10.028633 -21.224487 o 0.2
16.318735 -14.891783 o 0.3
13.698605 -18.97251 o 0.4
-30.231134 9.24541 o 0.5
6.665042 -26.11454 o 0.6
18.814522 -50.544643 o 0.7
6.4400244 -25.879831 o 0.8
16.276087 -52.076027 o 0.9
27.835299 4.479183 o 0.0
33.138577 12.494938 o 0.1
23.815289 -7.3617177 o 0.2
25.295206 -2.1683972 o 0.3
24.808788 -1.1584734 o 0.4
5.986081 -50.45097 o 0.5
27.557299 4.9646773 o 0.6
9.596915 -22.3032 o 0.7
24.436499 -4.591614 o 0.8
32.273285 11.976733 o 0.9
36.20983 21.689375 o 0.0
36.201805 21.746365 o 0.1
36.13841 22.418661 o 0.2
35.41898 21.967218 o 0.3
33.732914 12.657755 o 0.4
34.043987 13.083256 o 0.5
32.749825 8.597331 o 0.6
28.654303 3.36529 o 0.7
33.163193 8.583053 o 0.8
3.4593291 -27.997818 o 0.9
8.617813 -22.649593 o 0.0
3.890687 -26.887098 o 0.1
8.592012 -22.748636 o 0.2
4.269279 -26.23334 o 0.3
-24.49485 0.22831737 o 0.4
0.86787677 -37.331936 o 0.5
-13.072619 -11.705931 o 0.6
8.833988 -22.403933 o 0.7
5.543008 -25.731133 o 0.8
2.6197066 -45.761326 o 0.9
31.939367 5.8796115 o 0.0
28.580296 -0.28530583 o 0.1
23.632898 -4.5663915 o 0.2
-0.4153987 -34.632267 o 0.3
31.827099 4.0415883 o 0.4
28.166069 3.2921953 o 0.5
31.091795 4.0572553 o 0.6
30.271757 4.7522464 o 0.7
0.8098226 -46.75345 o 0.8
-4.3761325 -35.971237 o 0.9
14.016818 -18.27805 o 0.0
19.567062 -10.891335 o 0.1
20.307116 -9.895244 o 0.2
20.091187 -10.936742 o 0.3
13.6409025 -17.490484 o 0.4
31.394115 1.9791031 o 0.5
17.85956 -13.075766 o 0.6
1.696978 -48.147938 o 0.7
5.3318677 -50.613388 o 0.8
24.723654 -7.2409015 o 0.9
6.3929787 -48.563232 o 0.0
8.565641 -49.638824 o 0.1
7.7863 -49.18484 o 0.2
-0.9119155 -32.876637 o 0.3
1.4849398 -44.949547 o 0.4
-22.793484 2.1878939 o 0.5
6.264824 -47.554638 o 0.6
-27.27938 2.388565 o 0.7
8.607975 -49.72545 o 0.8
0.23842072 -39.826424 o 0.9
15.749359 -15.871093 o 0.0
9.87616 -21.965006 o 0.1
13.563511 -19.342487 o 0.2
16.947977 -15.136158 o 0.3
6.7574344 -25.375277 o 0.4
1.2480153 -35.629612 o 0.5
-24.73232 -1.9066207 o 0.6
0.51059467 -32.96827 o 0.7
-0.2458798 -44.449753 o 0.8
2.8248281 -22.420795 o 0.9
35.867588 20.24193 o 0.0
36.287884 20.565292 o 0.1
35.276367 17.600615 o 0.2
35.724506 19.004885 o 0.3
23.587427 -3.7996995 o 0.4
35.38558 18.495857 o 0.5
32.263985 12.176313 o 0.6
-21.91358 30.529356 o 0.7
27.275572 2.2099948 o 0.8
-0.5518311 -41.38738 o 0.9
-28.621487 13.497003 o 0.0
-24.421856 4.2678394 o 0.1
-29.010008 19.10102 o 0.2
-28.028389 8.439127 o 0.3
-18.467602 -7.631692 o 0.4
-24.50709 25.516077 o 0.5
-25.459423 26.870724 o 0.6
-29.503119 21.626715 o 0.7
-22.805452 -2.0223773 o 0.8
-24.818878 21.475292 o 0.9
13.690276 -18.567272 o 0.0
14.346377 -17.422075 o 0.1
18.66193 -13.137002 o 0.2
18.080303 -13.484553 o 0.3
-27.984846 13.016356 o 0.4
-1.6049551 -31.594173 o 0.5
15.475724 -14.173743 o 0.6
0.031192716 -37.49374 o 0.7
29.317411 6.879428 o 0.8
4.1955023 -27.528166 o 0.9
12.003052 -54.236233 o 0.0
9.710404 -53.98208 o 0.1
-20.06991 -3.6921647 o 0.2
-17.119516 -5.0167685 o 0.3
12.925887 -54.425983 o 0.4
11.163723 -53.623764 o 0.5
2.749621 -47.194717 o 0.6
2.0073566 -46.786293 o 0.7
18.873848 -53.98073 o 0.8
12.925885 -54.42595 o 0.9
33.629616 -0.08543521 o 0.0
33.56316 -0.055765346 o 0.1
36.201035 8.538751 o 0.2
-20.926317 1.6312687 o 0.3
26.371412 -5.930335 o 0.4
21.52412 -10.043316 o 0.5
3.7262409 -28.767393 o 0.6
11.754951 -51.215767 o 0.7
5.803301 -48.365585 o 0.8
26.264112 -6.406619 o 0.9
25.192038 -5.332937 o 0.0
26.501587 -3.275265 o 0.1
25.05528 -5.3590784 o 0.2
2.4243498 -47.631973 o 0.3
-12.910173 -9.997968 o 0.4
25.519947 -4.7041974 o 0.5
32.024933 8.347826 o 0.6
-0.99831384 -39.65617 o 0.7
16.497223 -53.29238 o 0.8
21.484934 -10.852349 o 0.9
1.9838467 -21.961264 o 0.0
1.95459 -22.036072 o 0.1
1.8029586 -22.469193 o 0.2
2.714798 -43.277935 o 0.3
2.976978 -36.846962 o 0.4
9.513194 -18.186157 o 0.5
2.9936314 -41.734627 o 0.6
-20.958046 29.424095 o 0.7
1.9876001 -48.26904 o 0.8
0.2599865 -40.082016 o 0.9
7.9989133 -24.897943 o 0.0
7.3687735 -25.455322 o 0.1
6.966786 -25.594225 o 0.2
10.496848 -22.43193 o 0.3
9.510004 -23.500189 o 0.4
1.1095885 -47.42596 o 0.5
7.6712356 -51.93319 o 0.6
1.1095893 -47.42596 o 0.7
9.510004 -23.500189 o 0.8
7.141891 -25.804585 o 0.9
15.01814 -53.736332 o 0.0
14.86026 -54.509407 o 0.1
14.468218 -53.61048 o 0.2
15.368881 -53.96846 o 0.3
14.665134 -53.46201 o 0.4
14.688144 -54.453243 o 0.5
15.3004875 -53.846558 o 0.6
14.462525 -54.19898 o 0.7
15.2732525 -54.43141 o 0.8
14.394546 -54.05738 o 0.9
31.349543 9.806465 o 0.0
30.62904 8.773736 o 0.1
30.920681 9.583168 o 0.2
30.920681 9.583169 o 0.3
22.007221 -6.7288165 o 0.4
30.76143 9.409681 o 0.5
21.056515 -8.081699 o 0.6
27.728228 4.2045307 o 0.7
23.985212 -3.7461214 o 0.8
6.371956 -48.93355 o 0.9
30.900005 1.7965125 o 0.0
31.009777 1.4088471 o 0.1
30.341642 1.3449416 o 0.2
26.233984 -4.191854 o 0.3
21.832253 -9.312506 o 0.4
-10.671596 -9.106859 o 0.5
-28.710247 3.5981739 o 0.6
14.162337 -14.747933 o 0.7
31.628061 1.8676213 o 0.8
28.693527 -0.6813986 o 0.9
35.359787 13.107556 o 0.0
24.926483 -2.6525228 o 0.1
10.092635 -22.86034 o 0.2
34.65082 11.27173 o 0.3
36.795597 21.12203 o 0.4
37.021587 19.74424 o 0.5
13.221414 -18.976229 o 0.6
36.607998 22.082716 o 0.7
7.483919 -49.92946 o 0.8
4.9630923 -27.89815 o 0.9
32.696743 0.7582223 o 0.0
32.748837 0.8623539 o 0.1
32.43782 0.7034001 o 0.2
32.163803 1.1525482 o 0.3
30.375553 -1.1982756 o 0.4
21.158663 -9.840315 o 0.5
0.82294023 -36.68063 o 0.6
28.780804 -3.4301975 o 0.7
15.859025 -16.26773 o 0.8
0.47035888 -45.82249 o 0.9
-18.359564 -7.0946326 o 0.0
-24.526564 1.2684368 o 0.1
-26.665018 7.7479024 o 0.2
-16.07208 -8.724721 o 0.3
-20.210754 -6.102734 o 0.4
-29.159338 4.472789 o 0.5
-18.755758 -7.3539267 o 0.6
-18.360958 -7.092903 o 0.7
-19.301916 -7.1937504 o 0.8
15.258109 -53.20576 o 0.9
30.2758 11.470477 o 0.0
30.276173 11.470216 o 0.1
29.648237 10.921347 o 0.2
27.867458 6.0130377 o 0.3
34.853138 16.93797 o 0.4
27.174423 4.388018 o 0.5
13.893031 -15.036942 o 0.6
10.546004 -50.133026 o 0.7
27.191668 4.5049453 o 0.8
3.5788631 -46.457237 o 0.9
17.310202 -51.430534 o 0.0
17.309198 -51.429905 o 0.1
3.3979857 -28.571789 o 0.2
17.508812 -50.78407 o 0.3
-22.679407 1.523035 o 0.4
-19.753113 -5.5807176 o 0.5
1.8215495 -30.177221 o 0.6
0.019076232 -37.930855 o 0.7
-20.276146 -4.2658615 o 0.8
-0.6404177 -35.926132 o 0.9
34.657654 8.726142 o 0.0
33.173813 6.3094196 o 0.1
32.654274 4.960403 o 0.2
36.21533 9.73862 o 0.3
32.562305 5.607613 o 0.4
1.2493334 -23.029806 o 0.5
24.35341 -7.6008697 o 0.6
20.058983 -12.33514 o 0.7
-15.329781 -8.20233 o 0.8
-20.893013 20.110607 o 0.9
15.759067 -17.469898 o 0.0
22.566538 -5.383185 o 0.1
3.980409 -27.846563 o 0.2
15.759096 -17.469887 o 0.3
11.142485 -21.704836 o 0.4
15.705537 -17.652262 o 0.5
4.9199467 -27.093916 o 0.6
4.894466 -27.062317 o 0.7
11.142485 -21.704836 o 0.8
4.389287 -28.195654 o 0.9
1.530371 -22.486856 o 0.0
-10.923438 -6.5017977 o 0.1
4.369813 -21.521759 o 0.2
22.671282 -10.048973 o 0.3
10.235706 -19.171434 o 0.4
10.530516 -17.23105 o 0.5
0.021802358 -32.745796 o 0.6
-17.70846 -6.096654 o 0.7
1.1791592 -22.429295 o 0.8
9.323063 -51.76077 o 0.9
-13.687697 -12.861092 o 0.0
-13.690816 -12.860549 o 0.1
-13.63047 -12.948632 o 0.2
11.167137 -49.34986 o 0.3
10.300242 -49.171947 o 0.4
-19.174849 35.554066 o 0.5
9.670266 -52.446136 o 0.6
6.492235 -47.185265 o 0.7
16.765865 -49.567795 o 0.8
-22.235134 1.7146972 o 0.9
24.920815 -3.7119274 o 0.0
24.92072 -3.7116692 o 0.1
24.89065 -4.155538 o 0.2
18.66192 -11.656388 o 0.3
25.211895 -3.7634392 o 0.4
26.081043 -3.9758213 o 0.5
22.232895 -7.4312825 o 0.6
32.680565 7.0350513 o 0.7
12.996199 -19.862074 o 0.8
10.751136 -53.109947 o 0.9
27.685606 3.3001876 o 0.0
27.280828 2.6622972 o 0.1
2.1131668 -29.908112 o 0.2
24.39765 -2.360585 o 0.3
24.086515 -2.5520434 o 0.4
30.713879 7.175101 o 0.5
0.29864362 -45.23625 o 0.6
24.671125 -1.9339181 o 0.7
31.044823 6.727163 o 0.8
28.18704 3.575004 o 0.9
-0.66879493 -44.14713 o 0.0
-1.9277772 -40.082787 o 0.1
-30.056746 5.972156 o 0.2
-32.013 13.275228 o 0.3
-28.369616 3.0038707 o 0.4
-0.93108445 -43.593517 o 0.5
-30.072996 6.23615 o 0.6
-0.9499193 -41.40376 o 0.7
-30.803474 6.898165 o 0.8
8.463605 -18.5995 o 0.9
